Modes, Bounds, and Synthesis of Optimal Electromagnetic Scatterers

This paper presents an optimal synthesis of material distributions in obstacles for maximal extinction, scattering, or absorption. The material synthesis is based on an explicit construction utilizing the current distribution derived from physical bounds excited from the far-field. The bounds are expressed in radiation modes for materials restricted by their resistivity and characteristic modes for materials restricted by the contrast. The results are valid for arbitrary shapes, and analytical expressions are provided for spherical shapes.

==> tikz/CMlosslessSphtn.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usetikzlibrary{arrows.meta}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\colorlet{dred}{red!60!black}
\colorlet{dblue}{blue!70!black}
\colorlet{dgreen}{green!50!black}

\begin{document}
\begin{tikzpicture}

\begin{axis}[%
width=8.558cm,
height=5.6cm,
at={(0cm,0cm)},
scale only axis,
xmin=0.5,
xmax=1.7,
xlabel style={font=\color{white!15!black}},
xlabel={$ka$},
ymin=5.88881978735856e-08,
ymax=0.999999956814812,
ylabel style={font=\color{white!15!black}},
ylabel={$|t_n|=1/\sqrt{1+\lambda_n^2}$},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend pos=north west,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=dblue, line width=0.8pt]
  table[]{CMlosslessSphtn-1.tsv};
\addlegendentry{$\chi=3$}

\addplot [color=dblue, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-2.tsv};
\addplot [color=dblue, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-3.tsv};
\addplot [color=dblue, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-4.tsv};
\addplot [color=dblue, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-5.tsv};
\addplot [color=dblue, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-6.tsv};
\addplot [color=dred, line width=0.8pt]
  table[]{CMlosslessSphtn-7.tsv};
\addlegendentry{$\chi=4$}

\addplot [color=dred, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-8.tsv};
\addplot [color=dred, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-9.tsv};
\addplot [color=dred, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-10.tsv};
\addplot [color=dred, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-11.tsv};
\addplot [color=dred, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-12.tsv};
\addplot [color=dgreen, line width=0.8pt]
  table[]{CMlosslessSphtn-13.tsv};
\addlegendentry{$\chi=5$}

\addplot [color=dgreen, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-14.tsv};
\addplot [color=dgreen, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-15.tsv};
\addplot [color=dgreen, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-16.tsv};
\addplot [color=dgreen, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-17.tsv};
\addplot [color=dgreen, line width=0.8pt, forget plot]
  table[]{CMlosslessSphtn-18.tsv};
\end{axis}
\end{tikzpicture}%
\end{document}
